The Deep and Transient Universe in the SVOM Era: New Challenges and Opportunities - Scientific prospects of the SVOM mission

To take advantage of the astrophysical potential of Gamma-Ray Bursts (GRBs), Chinese and French astrophysicists have engaged the SVOM mission (Space-based multi-band astronomical Variable Objects Monitor). Major advances in GRB studies resulting from the synergy between space and ground observations, the SVOM mission implements space and ground instrumentation. The scientific objectives of the mission put a special emphasis on two categories of GRBs: very distant GRBs at z$>$5 which constitute exceptional cosmological probes, and faint/soft nearby GRBs which allow probing the nature of the progenitors and the physics at work in the explosion. These goals have a major impact on the design of the mission: the on-board hard X-ray imager is sensitive down to 4 keV and computes on line image and rate triggers, and the follow-up telescopes on the ground are sensitive in the NIR. At the beginning of the next decade, SVOM will be the main provider of GRB positions and spectral parameters on very short time scale. The SVOM instruments will operate simultaneously with a wide range of powerful astronomical devices. This rare instrumental conjunction, combined with the relevance of the scientific topics connected with GRB studies, warrants a remarkable scientific return for SVOM. In addition, the SVOM instrumentation, primarily designed for GRB studies, composes a unique multi-wavelength observatory with rapid slew capability that will find multiple applications for the whole astronomy community beyond the specific objectives linked to GRBs. This report lists the scientific themes that will benefit from observations made with SVOM, whether they are specific GRB topics, or more generally all the issues that can take advantage of the multi-wavelength capabilities of SVOM.

==> apj.txt <==
%$$$ apj.bst $$$
% This file is an output file created from astrobib.bst.  Please edit
% that file if you have any changes.
%
% This style file is for BibTeX version 0.99c, LaTeX version 2.09
% Place it in a file called apj.bst in the BibTeX search path.
% (Placing it in the same directory as the LaTeX document should also work.)
% You need to include astrobib.sty as a \documentstyle option.









% 
% ApJ BibTeX style -- ApJ style with annotations.
% Articles are cited in text as in chicago.bst and chicagoa.bst, described
% below.
%
% In the references section, articles are cited as described in

% Abt 1990 (ApJ 357, 1), with some of the ambiguities cleared up
% by looking at examples from recent ApJ's (not AJ's, which were formatted
% wrong by the publishing house).

%
% Please report bugs to ferguson@stsci.edu
% =====================================================================
% Revision history:
% v1  17 May 1993       H. Ferguson     Adapted from chicagoa.bst
% v2  25 May 1993       H. Ferguson     Fixed long name bug
% v3  06 Oct 1994       E. Bradford     Many corrections to ApJ style
%     10 Oct 1994       E. Bradford     Merged versions to one master file.
%     20 Oct 1994       E. Bradford     Many updates for non-ApJ journals.
%
% ====================================================
% Original documentation from chicagoa.bst
%
% This "chicago" style is based on newapa.bst (American Psych. Assoc.)
% found at ymir.claremont.edu. Annotation support added 07/09/92.
% Modifications are loosely based on Chicago Manual of Style.
%
%   Citation format: (author-last-name year)
%             (author-last-name and author-last-name year)
%             (author-last-name, author-last-name, and author-last-name year)
%             (author-last-name et al. year)
%             (author-last-name)
%             author-last-name (year)
%             (author-last-name and author-last-name)
%             (author-last-name et al.)
%             (year) or (year,year)
%             year or year,year
%
%   Reference list ordering: alphabetical by author or whatever passes
%    for author in the absence of one.
%
% This BibTeX style has support for abbreviated author lists and for
%    year-only citations.  This is done by having the citations
%    actually look like
%
%    \citeauthoryear{full-author-info}{abbrev-author-info}{year}
%
% The LaTeX style has to have the following (or similar)
%
%     \let\@internalcite\cite
%     \def\fullcite{\def\citeauthoryear##1##2##3{##1, ##3}\@internalcite}
%     \def\fullciteA{\def\citeauthoryear##1##2##3{##1}\@internalcite}
%     \def\shortcite{\def\citeauthoryear##1##2##3{##2, ##3}\@internalcite}
%     \def\shortciteA{\def\citeauthoryear##1##2##3{##2}\@internalcite}
%     \def\citeyear{\def\citeauthoryear##1##2##3{##3}\@internalcite}
%
% These TeX macro definitions are found in chicago.sty. Additional
% commands to manipulate different components of a citation can be defined
% so that, for example, you can list author's names without parentheses
% if using a citation as a noun or object in a sentence.
%
% This file was originally copied from newapa.bst at ymir.claremont.edu.
%
% Features of aasa.bst:
% =========================
%
% - supports an "annotation" field for annotated bibliographies.
% - full names used in citations, but abbreviated citations are available
%   (see above)
% - if an entry has a "month", then the month and year are also printed
%   as part of that reference item.
% - book, inbook and manual use "location: publisher" (or organization)
%   for address and publisher. All other types list publishers separately.
% - "pp." are used to identify page numbers for all entry types except
%   articles.
% - organization is used as a citation label if neither author nor editor
%   is present (for manuals).
% - "et al." is used for long author and editor lists.
%
% Modified by Glenn Paulley, University of Waterloo, July, 1992 (mostly
% from Chicago Manual of Style):
%
% Modifications: (from newapa.bst)
% =============
%
%   - added month, year to bib entries if month is present
%   - fixed bug with In proceedings, added necessary comma after title
%   - all conjunctions changed to "and" from "\&"
%   - fixed bug with author labels in my.full.label: "et al." now is
%        generated when "others" is an author name
%   - major modification from Chicago Manual of Style (13th ed.) is that
%     only the first author in a reference appears last name first-
%     additional authors appear as J. Q. Public.
%   - pages are listed as "pp. xx-xx" in all entry types, except
%     article entries. Unnecessary (IMHO) "()" around page numbers
%     were removed, and page numbers now don't end with a period.
%   - created chicago.sty for use with this bibstyle (required).
%   - fixed bugs in FUNCTION {format.vol.num.pages} for missing volume,
%     number, and /or pages. Renamed to format.jour.vol.
%   - fixed bug in formatting booktitles: additional period an error if
%     book has a volume.
%   - fixed bug: editors usually given redundant period before next clause
%     (format.editors.dot) removed.
%   - added label support for organizations, if both author and editor
%     are missing (from alpha.bst). If organization is too long, then
%     the key field is used for abbreviated citations.
%   - In proceedings or books of several volumes, no comma was written
%     between the "Volume x" and the page numbers (this was intentional
%     in newapa.bst). Fixed.
%   - Some journals may not have volumes/numbers, only month/year (eg.
%     IEEE Computer). Fixed bug in article style that assumed volume/number
%     was always present.
%
% Original documentation for newapa.sty:
% =====================================
%
% This version was made by modifying the master file made by
% Oren Patashnik (opbibtex@CS.STANFORD.EDU), and the 'named' BibTeX
% style of Peter F. Patel-Schneider.
%
% Copyright (C) 1985, all rights reserved.
% Copying of this file is authorized only if either
% (1) you make absolutely no changes to your copy, including name, or
% (2) if you do make changes, you name it something other than 'newapa.bst'.
% There are undoubtably bugs in this style.  If you make bug fixes,
% improvements, etc.  please let me know.  My e-mail address is:
%    spencer@cgrg.ohio.state.edu or 71160.3141@compuserve.com
%
% This style was made from 'plain.bst', 'named.bst', and 'apalike.bst',
% with lots of tweaking to make it look like APA style, along with tips
% from Young Ryu and Brian Reiser's modifications of 'apalike.bst'.

ENTRY
  { address
    annotation
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
  }
  {}
  { label l1 l2 l3 extra.label sort.label }

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

INTEGERS { output.state before.all mid.sentence after.block 
	   mid.sen.nocomma }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.block :=
  #3 'mid.sen.nocomma :=
}

STRINGS { s t u }

FUNCTION {output.nonnull}
{ duplicate$ 's :=
  % If the string to be output starts with punctuation, or if we are
  % at the beginning, don't add any punctuation or space.
  #1 #1 substring$ % First character in the new string just added.
  duplicate$ % This will be used to check for an open parenthesis.
  duplicate$ "," = swap$
  duplicate$ "." = swap$
  duplicate$ ";" = swap$
  duplicate$ ":" = swap$
  duplicate$ "!" = swap$
  "?" = or or or or or
  output.state before.all = or
    'pop$ % Eliminate first character which would have been used for paren chk.
    {
     "(" =
      output.state mid.sen.nocomma = or
	{ " " * }
	{ output.state after.block =
	  {  add.period$ write$
	     newline$
	     "\newblock "
	  }
	  {  output.state mid.sentence =
	     { ", " * }
	     { "Internal error: unrecognized state in " cite$ * warning$ }
	     if$
	  }
	  if$
	}
	if$
    }
    if$
  write$
  mid.sentence 'output.state :=
  s
}

% Use a colon to separate output. Used only for address/publisher
% combination in book/inbook types.
%
%FUNCTION {output.nonnull.colon}
%{ 's :=
%  output.state mid.sentence =
%  { ": " * write$ }
%  {  output.state after.block =
%     {  add.period$ write$
%        newline$
%        "\newblock " write$
%     }
%     {  output.state before.all =
%        'write$
%        {  output.state mid.sen.nocomma =
%           {  " " * write$ }
%           {  add.period$ " " * write$ }
%           if$
%        }
%        if$
%     }
%     if$
%     mid.sentence 'output.state :=
%  }
%  if$
%  s
%}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

%FUNCTION {output.colon}
%{ duplicate$ empty$
%    'pop$
%    'output.nonnull.colon
%  if$
%}

%FUNCTION {output.check.colon}
%{ 't :=
%  duplicate$ empty$
%    { pop$ "empty " t * " in " * cite$ * warning$ }
%    'output.nonnull.colon
%  if$
%}

FUNCTION {output.year}
{ year empty$
     'skip$
     { write$

         " "

         year * extra.label *
       mid.sentence 'output.state :=
     }
  if$
}

FUNCTION {output.year.check}
{ year empty$
     { "empty year in " cite$ * warning$ }
     { output.year }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem[" write$
  l2 l1 "\protect\citeauthoryear{" swap$ * "}{" * swap$ * "}{" * write$
  l3 write$
  "]{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

%FUNCTION {new.sentence}
%{ output.state after.block =
%    'skip$
%    { output.state before.all =
%    'skip$
%    { after.sentence 'output.state := }
%      if$
%    }
%  if$
%}

%FUNCTION {new.block.checka}
%{ empty$
%    'skip$
%    'new.block
%  if$
%}

%FUNCTION {new.block.checkb}
%{ empty$
%  swap$ empty$
%  and
%    'skip$
%    'new.block
%  if$
%}

%FUNCTION {new.sentence.checka}
%{ empty$
%    'skip$
%    'new.sentence
%  if$
%}

%FUNCTION {new.sentence.checkb}
%{ empty$
%  swap$ empty$
%  and
%    'skip$
%    'new.sentence
%  if$
%}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

%FUNCTION {underline}
%{ duplicate$ empty$
%  { pop$ "" }
%  { "\underline{" swap$ * "}" * }
%  if$
%}

%
% Emphasize the top string on the stack.
%
% FUNCTION {emphasize}
% { duplicate$ empty$
%    { pop$ "" }
%    { "{\em " swap$ * "}" * }
%  if$
%}

%
% Emphasize the top string on the stack, but add a trailing space.
%
% FUNCTION {emphasize.space}
% { duplicate$ empty$
%   { pop$ "" }
%   { "{\em " swap$ * "\/}" * }
% if$
% }

FUNCTION {format.annotation}
{ annotation empty$
	{ "" }
	{ " \begin{quotation}\noindent "
	  annotation
	  * " \end{quotation} " *
	}
      if$
}

FUNCTION {fin.entry}
{
  note output
  write$
  newline$
  format.annotation write$
}

INTEGERS { nameptr namesleft numnames }

%
% Format bibliographical entries with the last name first.
%
FUNCTION {format.names}
{ 's :=   
  #1 'nameptr :=
  s num.names$ 'numnames :=
% Check for "et al." condition.

  numnames #8 >
  { s nameptr 

    "{vv~}{ll}{, f.}{, jj}"

    format.name$

    "," *


    " et~al." * }
  {
    numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr

      "{vv~}{ll}{, f.}{, jj}"

      format.name$ 't :=
      nameptr #1 >
        { namesleft #1 >
            { ", " * t * }
            { numnames #2 >
	        {", " *}

	        {", " *}

              if$
              t "others" =
                { " et~al." * }
                { 

                  " \& "

                  * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
    while$
  }
  if$
}   
 
% Just last names.
% If more than three authors, use et al.
FUNCTION {my.full.label}
{ 's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
  namesleft #3 >
  { s nameptr "{vv~}{ll}" format.name$ " et~al." * }
  {
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}" format.name$ 't :=  % get the next name
      nameptr #1 >
        { namesleft #1 >
              { ", " * t * }
              { numnames #2 >
                  { "," * }
                  'skip$
                if$
                t "others" =
                    { " et~al." * }

                    { " \& " * t * }

                  if$
               }
               if$
             }
            't
        if$
        nameptr #1 + 'nameptr :=          % nameptr += 1;
        namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
    while$
  }
  if$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}

FUNCTION {format.key}
{ empty$
    { key field.or.null }
    { "" }
  if$
}

FUNCTION {add.editors.indication}
{ editor num.names$ #1 >

    { ", ed" * }
    { ", ed" * }

  if$
}


FUNCTION {format.names.fml}
%
% Format names in "familiar" format, with first initial followed by
% last name. Like format.names, ALL names are formatted.
%
{ 's :=
  #1 'nameptr :=               % nameptr = 1;
  s num.names$ 'numnames :=    % numnames = num.name$(s);
  numnames 'namesleft :=
    { namesleft #0 > }

    { s nameptr "{f.~}{vv~}{ll}{, jj}" format.name$ 't :=

      nameptr #1 >
        { namesleft #1 >
              { ", " * t * }
               { numnames #2 >
                    { "," * }
                    'skip$
                  if$
                  t "others" =
                    { " et~al." * }
                    { 

                      " \& "

                       * t * }
                  if$
                }
               if$
             }
            't
        if$
        nameptr #1 + 'nameptr :=          % nameptr += 1;
        namesleft #1 - 'namesleft :=      % namesleft =- 1;
    }
  while$
}

%
% Format editor names for use in the "in" types: inbook, incollection,
% inproceedings: first initial, then last names. When editors are the
% LABEL for an entry, then format.editor is used which lists editors
% by last name first.
%
FUNCTION {format.editors.fml}
{ editor empty$
    { "" }
    { editor format.names.fml }
  if$
}


%
% Format editor names for use in labels, last names first.
%
FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names add.editors.indication }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }

    { title "t" change.case$ }

  if$
}

FUNCTION {output.publisher}
{

  mid.sen.nocomma 'output.state :=
  publisher empty$
    { address empty$
        { "No publisher or address in " cite$ * warning$ ""}
        { "There's an address but no publisher in " cite$ * warning$
          "(" address * ")" *
        }
      if$
    }
    { address empty$
        { "(" publisher * ")" * }

        { "(" address * ": " * publisher * ")" * }

      if$
    }
  if$
  output

}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {format.btitle} % Title should be on stack.
{ duplicate$ empty$ edition empty$ or
    'skip$
    { " (" * edition * " ed.)" * }
  if$
}

FUNCTION {format.ed.booktitle} % The title should be on the stack.
{ duplicate$ empty$
  { "no book title in " cite$ * warning$ "" pop$ }
  { editor empty$
    author empty$ or  % Empty author means editor already given.
      'format.btitle

      { format.btitle ", ed. " * format.editors.fml * }

      if$
  }
  if$
}

FUNCTION {add.no}
{ " No." number tie.or.space.connect *
}

FUNCTION {add.vol}
{ ", Vol." volume tie.or.space.connect *
}

FUNCTION {format.full.book.spec} % The title should be on the stack.
{ series empty$
    { format.ed.booktitle
      volume empty$
	{ number empty$
	    'skip$
	    { " there's a number but no series in " cite$ * warning$
	      add.no }
	    if$
	}
	{ add.vol
	  number empty$
	    'skip$
	    {"Both volume and number fields in " * cite$ * warning$ }
	    if$
	}
	if$
    }
    { volume empty$
	{ format.ed.booktitle ", " * series *
	  number empty$
	    'skip$
	    'add.no
	    if$
	}
	{ series add.vol ", " * swap$ format.ed.booktitle *
	  number empty$
	    'skip$
	    {"Both volume and number fields in " * cite$ * warning$ }
	    if$
	}
        if$
    }
    if$
}

INTEGERS { multiresult }

%FUNCTION {multi.page.check}
%{ 't :=
%  #0 'multiresult :=
%    { multiresult not
%      t empty$ not
%      and
%    }
%    { t #1 #1 substring$
%      duplicate$ "-" =
%      swap$ duplicate$ "," =
%      swap$ "+" =
%      or or
%    { #1 'multiresult := }
%    { t #2 global.max$ substring$ 't := }
%      if$
%    }
%  while$
%  multiresult
%}

%Return only the first page from page range (e.g. "1" from "1-20").
FUNCTION {format.pages.short}
{ pages 't :=
  ""
  { t empty$ not
    t #1 #1 substring$ "-" = not
    and
    t #1 #1 substring$ "+" = not
    and
  }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
  while$
}

% Format pages for a book citation.
FUNCTION {format.pages.p}
{
  pages empty$
    { "" }
    { "p." format.pages.short tie.or.space.connect }
  if$
}

FUNCTION {format.pages.book}
{
  pages empty$
    { "" }

    'format.pages.short

  if$
}

% By Young (and Spencer)
% GNP - fixed bugs with missing volume, number, and/or pages
%
% Format journal, volume, number, pages for article types.
%
FUNCTION {output.jour.vol}
{ journal empty$
    { "no journal in " cite$ * warning$
      "" }
    { journal output }
  if$
  volume empty$
    'skip$
    { Volume output }
  if$
  pages empty$
    'skip$
    { 
      duplicate$ empty$ % For no volume, add "p." so page different from vol.
	{ pop$ ", " * format.pages.p * }
	{ ", " * format.pages.short * }
      if$
      
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages.book
    { type empty$
        { "Ch." }
        { type "t" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
        'skip$
        { ", " * format.pages.book * }
      if$
    }
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
    if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
    if$
}

%FUNCTION {format.crossref}
%{ "in \citeN{" crossref * "}" *
%}

%FUNCTION {format.book.crossref}
%{ volume empty$
%    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
%      "in "
%    }
%    { "Vol." volume tie.or.space.connect
%      " of " *
%    }
%  if$
%  " \citeN{" * crossref * "}" *
%}

FUNCTION {article}
{ output.bibitem
  format.authors output
  author format.key output          % added

  add.period$

  output.year.check               
  output.jour.vol
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { editor empty$
        { format.authors output.nonnull }
	{ "Can't use both author and editor fields in " * cite$ * warning$ }
        if$
    }
  if$

  add.period$

  output.year.check       % added
  title format.full.book.spec output
  output.publisher
  format.pages.book output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  author format.key output

  author empty$ key empty$ and
    'skip$
    'add.period$
  if$
  mid.sen.nocomma 'output.state :=

  output.year
  format.title output
  howpublished output
  address output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull }
    if$

  add.period$

  output.year.check                 % added
  title format.full.book.spec 

  output
  output.publisher
  format.chapter.pages "chapter and pages" output.check
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  author format.key output       % added

  add.period$

  output.year.check              % added
  "in " booktitle format.full.book.spec * output
  output.publisher
  format.chapter.pages output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  author format.key output            % added

  add.period$

  output.year.check                   % added

  "in " booktitle format.full.book.spec * output
  publisher empty$
    { organization output
      address output
    }
    { output.publisher }
    if$
  format.pages.book output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  author empty$
    { editor empty$
      { organization format.key output }  % if all else fails, use key
      { format.editors "author and editor" output.check }
      if$
    }
    { format.authors output.nonnull }
    if$

  add.period$
  mid.sen.nocomma 'output.state :=

  output.year
  title format.btitle "title" output.check
  author empty$ not editor empty$ not or
     {organization output}
     'skip$
     if$
  address output
%  address output
%  ":" output
%  organization output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  author format.key output            % added

  author empty$ key empty$ and
    'skip$
    'add.period$
  if$
  mid.sen.nocomma 'output.state :=

  output.year
  format.title output
  howpublished output
  fin.entry
}

FUNCTION {privatecomm}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for

  add.period$

  output.year.check                                     % apalike
  "private communication" output
  fin.entry
}

FUNCTION {output.thesis}
{ 'u :=			% Thesis type is passed in.
  output.bibitem
  format.authors "author" output.check
  author format.key output          % added

  add.period$

  output.year.check                 % added
  u format.thesis.type output.nonnull
  school "school" output.check
  address output
  fin.entry
}

FUNCTION {mastersthesis}
{ "Master's thesis"
  output.thesis
}

FUNCTION {phdthesis}
{
  "Ph.D. thesis"
  output.thesis
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization output
      organization format.key output }  % gnp - changed from author format.key
    { format.editors output.nonnull }
  if$
% author format.key output             % gnp - removed (should be either
%                                        editor or organization

  add.period$

  output.year.check                    % added (newapa)
  title format.full.book.spec output
  publisher empty$ not      % No need for warning if no pub.
    { output.publisher }
    { editor empty$         % For empty editor, organization was already given.
        'skip$
        { organization output }
        if$
      address output
    }
    if$
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors
  "author" output.check
  author format.key output             % added

  add.period$

  output.year.check                    % added
  format.title "title" output.check
  format.tr.number output.nonnull
  institution "institution" output.check
  address output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  author format.key output              % added

  add.period$
  mid.sen.nocomma 'output.state :=

  output.year
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sept."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

% format.lab.names:
%
% determines "short" names for the abbreviated author information.
% "Long" labels are created in calc.label, using the routine my.full.label
% to format author and editor fields.
%
% There are 4 cases for labels.   (n=3 in the example)
% a) one author             Foo
% b) one to n               Foo, Bar and Baz
% c) use of "and others"    Foo, Bar et al.
% d) more than n            Foo et al.
%
FUNCTION {format.lab.names}
{ 's :=
  s num.names$ 'numnames :=
  numnames #2 >    % change number to number of others allowed before
		   % forcing "et al".
    { s #1 "{vv~}{ll}" format.name$ " et~al." * }
    {
      numnames #1 - 'namesleft :=
      #2 'nameptr :=
      s #1 "{vv~}{ll}" format.name$
	{ namesleft #0 > }
	{ nameptr numnames =
	    { s nameptr "{ff }{vv~}{ll}{ jj}" format.name$ "others" =
		{ " et~al." * }
		{

                  " \& "

                  * s nameptr "{vv~}{ll}" format.name$ * }
	      if$
	    }
	    { ", " * s nameptr "{vv~}{ll}" format.name$ * }
	  if$
	  nameptr #1 + 'nameptr :=
	  namesleft #1 - 'namesleft :=
	}
      while$
    }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
          { "no key, author in " cite$ * warning$
            cite$ #1 #3 substring$ }
         'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.label}
{ editor empty$
    { key empty$
          { "no key, ed. in " cite$ * warning$
            cite$ #1 #3 substring$ }
          'key
        if$
     }
     { editor format.lab.names }
  if$
}

FUNCTION {author.key.organization.label}
%
% added - gnp. Provide label formatting by organization if author is null.
%
{ author empty$
    { organization empty$
	{ key empty$
	    { "no key, author or org. in " cite$ * warning$
              cite$ #1 #3 substring$ }
	    'key
	  if$
	}
        { organization text.length$ #30 >
          { "org. too long, using key in " cite$ * warning$
            key }
          { organization }
          if$
        }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.organization.label}
%
% added - gnp. Provide label formatting by organization if editor is null.
%
{ editor empty$
    { organization empty$
	{ key empty$
	    { "no key, editor or org. in " cite$ * warning$
              cite$ #1 #3 substring$ }
	    'key
	  if$
	}
        { organization text.length$ #30 >
          { "org. too long, using key in " cite$ * warning$
            key }
          { organization }
          if$
        }
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
          { key empty$
               { "no key, author, or editor in " cite$ * warning$
                 cite$ #1 #3 substring$ }
             'key
           if$
         }
          { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {calc.label}
%
% Changed - GNP. See also author.organization.sort, editor.organization.sort
% Form label for BibTeX entry. The classification of which fields are used
% for which type of entry (book, inbook, etc.) are taken from alpha.bst.
% The change here from newapa is to also include organization as a
% citation label if author or editor is missing.
%
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
	'editor.key.organization.label
	{ type$ "manual" =
	    'author.key.organization.label
	    'author.key.label
	  if$
	}
      if$
    }
  if$
  duplicate$

  author empty$  % generate the full label citation information.
    { editor empty$
        { organization empty$
	   { key empty$
	      { year empty$
		 { title empty$
		    { "no field for label in " cite$ * warning$
		      "??" }
		    { title }
		    if$
                 }
		 { year }
		 if$
              }
	      { key }
	      if$
           }
           { organization }
           if$
        }
        { editor my.full.label }
        if$
    }
    { author my.full.label }
  if$

  'l1 :=
  'l2 :=
  year field.or.null purify$ #-1 #4 substring$ *
  sortify 'sort.label :=
  year field.or.null purify$ #-1 #4 substring$ 
  'l3 :=
  l1 l2 * l3 * 'label :=
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
          { "   " * }
         'skip$
      if$
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't :=
      nameptr numnames = t "others" = and
          { " et al" * }
          { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
         { "to sort, need author or key in " cite$ * warning$
           "" }
         { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.sort}
{ editor empty$
    { key empty$
         { "to sort, need editor or key in " cite$ * warning$
           ""
         }
         { key sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { % "missing author in " cite$ * warning$
      editor empty$
         { key empty$
             { "to sort, need author, editor, or key in " cite$ * warning$
               ""
             }
             { key sortify }
           if$
         }
         { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.organization.sort}
%
% added - GNP. Stack author or organization for sorting (from alpha.bst).
% Unlike alpha.bst, we need entire names, not abbreviations
%
{ author empty$
    { organization empty$
	{ key empty$
	    { "to sort, need author, org., or key in " cite$ * warning$
	      ""
	    }
	    { key sortify }
	  if$
	}
	{ organization sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.organization.sort}
%
% added - GNP. Stack editor or organization for sorting (from alpha.bst).
% Unlike alpha.bst, we need entire names, not abbreviations
%
{ editor empty$
    { organization empty$
	{ key empty$
	    { "to sort, need editor, org., or key in " cite$ * warning$
	      ""
	    }
	    { key sortify }
	  if$
	}
	{ organization sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}
%
% Presort creates the bibentry's label via a call to calc.label, and then
% sorts the entries based on entry type. Chicago.bst adds support for
% including organizations as the sort key; the following is stolen from
% alpha.bst.
%
{ calc.label
  label sortify
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.sort
    { type$ "proceedings" =
	'editor.organization.sort
	{ type$ "manual" =
	    'author.organization.sort
	    'author.sort
	  if$
	}
      if$
    }
  if$
  #1 entry.max$ substring$        % added for newapa
  'sort.label :=                  % added for newapa
  sort.label                      % added for newapa
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT             % by label, sort.label, title --- for final label calculation

STRINGS { last.label next.extra }

INTEGERS { last.extra.num }

FUNCTION {initialize.extra.label.stuff}
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.label label =
     { last.extra.num #1 + 'last.extra.num :=
       last.extra.num int.to.chr$ 'extra.label :=
     }
     { "a" chr.to.int$ 'last.extra.num :=
       "" 'extra.label :=
       label 'last.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
     'skip$
  if$
  l3 extra.label * "}" * 'l3 :=
  label extra.label * "}" * 'label :=
  extra.label 'next.extra :=
}

EXECUTE {initialize.extra.label.stuff}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {bib.sort.order}
{ sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {bib.sort.order}

SORT             % by sort.label, year, title --- giving final bib. order.

FUNCTION {begin.bib}

{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{}" write$ newline$
}


EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}


